UFO-MAC: A Unified Framework for Optimization of High-Performance Multipliers and Multiply-Accumulators

Multipliers and multiply-accumulators (MACs) are critical arithmetic circuit components in the modern era. As essential components of AI accelerators, they significantly influence the area and performance of compute-intensive circuits. This paper presents UFO-MAC, a unified framework for the optimization of multipliers and MACs. Specifically, UFO-MAC employs an optimal compressor tree structure and utilizes integer linear programming (ILP) to refine the stage assignment and interconnection of the compressors. Additionally, it explicitly exploits the non-uniform arrival time profile of the carry propagate adder (CPA) within multipliers to achieve targeted optimization. Moreover, the framework also supports the optimization of fused MAC architectures. Experimental results demonstrate that multipliers and MACs optimized by UFO-MAC Pareto-dominate state-of-the-art baselines and commercial IP libraries. The performance gain of UFO-MAC is further validated through the implementation of multipliers and MACs within functional modules, underlining its efficacy in real scenarios.

==> pgfplot/data/ct/16bit/dw_pareto_output.csv <==
Cell Area,Critical Path Slack
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.674,0.9311
1087.94,0.8964
1087.94,0.8964
1088.206,0.8964
1088.206,0.8964
1093.526,0.8685
1096.718,0.848
1113.476,0.8198
1123.052,0.7988
1148.056,0.7799
1164.282,0.7536
1164.548,0.7492
1171.996,0.7396
1202.32,0.725
1203.65,0.7143
1203.65,0.7143
1203.65,0.7143
1203.916,0.7143
1203.916,0.7143
1203.916,0.7143
1214.29,0.707
1214.29,0.707
1223.866,0.7049
1223.866,0.7049
1223.866,0.7049
1223.866,0.7049
1223.866,0.7049
1223.866,0.7049
1228.388,0.7022
1244.614,0.6975
1269.884,0.6935


==> pgfplot/data/ct/16bit/ours_pareto_output.csv <==
Cell Area,Critical Path Slack
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1061.34,0.914
1062.404,0.8485
1064.0,0.8112
1064.266,0.7995
1065.862,0.779
1068.256,0.7555
1076.236,0.7369
1079.96,0.7185
1091.664,0.6991
1102.836,0.6788
1124.116,0.66
1206.842,0.6536
1239.294,0.6394
1297.016,0.6192
1411.13,0.6187
1416.45,0.6187
1427.622,0.6187
1436.666,0.6172
1444.38,0.6098


==> pgfplot/data/ct/16bit/rl_pareto_output.csv <==
Cell Area,Critical Path Slack
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1086.61,0.9632
1087.142,0.9593
1094.856,0.9193
1124.382,0.88
1136.884,0.84
1197.532,0.799
1198.33,0.7723
1209.502,0.7675
1211.098,0.7674
1622.6,0.7638
1728.202,0.7578


==> pgfplot/data/ct/32bit/dw_pareto_output.csv <==
Cell Area,Critical Path Slack
4805.822,1.0899
4805.822,1.0899
4805.822,1.0899
4873.652,1.0793
4919.936,1.0589
4968.348,1.0496
4990.16,1.0399
5005.854,1.0199
5030.592,0.9999
5039.636,0.9865
5062.512,0.9765
5092.836,0.9747
5094.964,0.9717
5110.658,0.9685
5150.292,0.9652
5150.292,0.9652
5208.812,0.9616


==> pgfplot/data/ct/32bit/ours_pareto_output.csv <==
Cell Area,Critical Path Slack
4497.262,1.0999
4511.892,1.0999
4517.478,1.0998
4522.266,1.0798
4527.32,1.0798
4551.792,1.0596
4617.76,1.0499
4623.346,1.0199
4627.602,1.0199
4649.946,1.0198
4665.64,1.0039
4699.422,0.9992
4738.79,0.9849
4768.848,0.9582
4861.948,0.9567
6066.13,0.9409
6111.35,0.9336
6218.016,0.9226


==> pgfplot/data/ct/32bit/rl_pareto_output.csv <==
Cell Area,Critical Path Slack
7086.772,1.0403
7134.12,1.0264
7137.578,1.0089
7243.712,1.0031


==> pgfplot/data/ct/8bit/Ours_pareto_output.csv <==
Cell Area,Critical Path Slack
189.924,0.6463
189.924,0.6463
189.924,0.6463
189.924,0.6463
189.924,0.6463
190.19,0.6324
190.456,0.5948
192.584,0.579
194.18,0.5588
201.894,0.5388
204.82,0.4787
208.544,0.4599
214.396,0.4322
228.228,0.4194
235.676,0.3991
239.134,0.399
278.502,0.3908
288.61,0.3624
306.698,0.3619
309.358,0.3618
315.476,0.3602


==> pgfplot/data/ct/8bit/dw_pareto_output.csv <==
Cell Area,Critical Path Slack
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.164,0.5678
227.696,0.559
230.622,0.539
249.774,0.5192
252.434,0.4987
271.586,0.478
273.182,0.459
275.576,0.4451
280.098,0.4451
284.088,0.4447
288.61,0.4442


==> pgfplot/data/ct/8bit/rl_pareto_output.csv <==
Cell Area,Critical Path Slack
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
224.238,0.6383
229.824,0.5995
230.622,0.5782
232.218,0.5685
232.218,0.5685
232.218,0.5685
238.602,0.5528
242.592,0.5528
244.986,0.5528
334.096,0.5017
364.154,0.489
397.936,0.4677


==> pgfplot/data/mac/16bit/dw_pareto_output.csv <==
Cell Area,Critical Path Slack
1443.05,1.8576
1443.316,1.835
1447.838,1.7996
1458.744,1.4661
1468.852,1.4363
1479.758,1.3734
1502.9,1.2776
1539.342,1.2567
1552.11,1.2392
1562.218,1.22
1571.262,1.1999
1594.936,1.1398
1609.832,1.116
1624.462,1.1
1629.25,1.0924
1648.136,1.0843
1666.49,1.0832
1666.49,1.0832
1733.522,1.0729
1739.906,1.0729


==> pgfplot/data/mac/16bit/gomil_pareto_output.csv <==
Cell Area,Critical Path Slack
2123.478,1.6991
2314.466,1.6561
2367.134,1.6483
2458.106,1.6091
2460.234,1.5824
2470.874,1.5741
2471.406,1.5689
2491.356,1.5642


==> pgfplot/data/mac/16bit/ours_pareto_output.csv <==
Cell Area,Critical Path Slack
1182.104,2.0549
1187.158,2.0363
1198.33,1.911
1203.916,1.8799
1206.044,1.8593
1219.876,1.7897
1220.94,1.7398
1226.792,1.6598
1229.452,1.6383
1233.708,1.6097
1236.102,1.5197
1244.082,1.4155
1268.022,1.4041
1282.918,1.3989
1416.716,1.3784
1421.77,1.3345
1427.09,1.2997
1480.29,1.2653
1490.93,1.1998
1517.53,1.18
1561.952,1.1381
1574.72,1.1122
1580.572,1.1103
1588.818,1.1036
1632.442,1.0927
1638.294,1.0032
1646.806,0.9924
1682.184,0.9589
1759.856,0.9527
1776.348,0.9407
1853.488,0.9237


==> pgfplot/data/mac/16bit/rl_pareto_output.csv <==
Cell Area,Critical Path Slack
1490.132,1.9598
1739.108,1.9381
1752.142,1.92
1906.954,1.8542
1991.808,1.7973
2011.226,1.6979
2038.358,1.5996
2086.238,1.5596
2124.276,1.5188
2129.596,1.4195
2193.968,1.3125
2213.12,1.3092
2254.616,1.2873
2283.876,1.2386
2315.264,1.2384
2325.372,1.2208
2438.954,1.1999
2448.796,1.1856
2474.864,1.1856
2527.266,1.1748


==> pgfplot/data/mac/32bit/dw_pareto_output.csv <==
Cell Area,Critical Path Slack
5646.116,1.8491
5663.938,1.7793
5690.538,1.7398
5712.35,1.7184
5755.708,1.6441
5770.072,1.6398
5770.87,1.5999
5826.996,1.5996
5851.202,1.55
5903.87,1.4999
5916.106,1.4893
5917.702,1.4523
5917.702,1.4523
5917.968,1.4485
5940.046,1.4465
5949.356,1.4408
5962.922,1.4406
5964.784,1.4192
5969.838,1.4066
5973.296,1.3971
5978.616,1.3945
6015.324,1.3934
6045.116,1.3934
6052.83,1.3897


==> pgfplot/data/mac/32bit/gomil_pareto_output.csv <==
Cell Area,Critical Path Slack
8445.766,2.0114
8496.572,1.9872
8516.522,1.9809
8575.574,1.9583
8647.66,1.9475
8694.476,1.9449
8701.658,1.9082
8758.316,1.8806
9003.834,1.8573
9040.276,1.8265
9050.65,1.8159
9323.832,1.8152
9353.092,1.8093
9390.598,1.7973


==> pgfplot/data/mac/32bit/ours_pareto_output.csv <==
Cell Area,Critical Path Slack
5141.78,1.9614
5149.494,1.9109
5155.08,1.8679
5158.272,1.6929
5159.07,1.6776
5159.602,1.6595
5673.248,1.6299
5675.376,1.6166
5676.174,1.4977
5692.134,1.451
5701.178,1.4132
5715.01,1.3955
5746.132,1.3393
5805.45,1.3252
5837.636,1.3117
5914.51,1.3088
5935.258,1.3062
6114.542,1.3042
6632.444,1.2987
6650.532,1.2852
6704.264,1.2718
6713.574,1.2635
6737.514,1.2634


==> pgfplot/data/mac/32bit/rl_pareto_output.csv <==
Cell Area,Critical Path Slack
8028.412,1.9597
8031.604,1.817
8033.998,1.7782
8271.802,1.6674
8446.032,1.6447
8472.632,1.6354
8498.7,1.5919
8606.962,1.5823


==> pgfplot/data/mac/8bit/dw_pareto_output.csv <==
Cell Area,Critical Path Slack
377.72,1.43
380.38,1.4003
380.38,1.4003
380.38,1.4003
380.912,1.3928
384.636,1.3766
392.616,0.976
399.532,0.8976
416.024,0.879
419.748,0.8618
431.186,0.8289
443.422,0.8031
450.604,0.7988
455.658,0.7917
482.79,0.7844


==> pgfplot/data/mac/8bit/gomil_pareto_output.csv <==
Cell Area,Critical Path Slack
503.538,1.4867
514.178,1.3924
523.488,1.2952
561.792,1.2051
591.318,1.1888
593.712,1.1317
679.364,1.058
693.994,1.0437
693.994,1.0437
696.122,1.0366
716.604,1.0119


==> pgfplot/data/mac/8bit/ours_pareto_output.csv <==
Cell Area,Critical Path Slack
341.012,1.4517
349.79,1.4145
350.322,1.1687
352.716,1.1519
353.78,1.1342
354.046,1.1291
355.642,1.0681
356.972,1.0571
360.962,0.9878
362.824,0.9222
363.356,0.9186
366.814,0.8981
373.198,0.888
378.518,0.8652
385.434,0.8428
386.232,0.8416
401.394,0.8369
404.32,0.8229
409.374,0.8101
412.832,0.8063
419.216,0.7843
434.378,0.7834
493.696,0.7604
510.188,0.7502
515.774,0.7387
536.522,0.735
540.246,0.7242
610.204,0.7105
620.578,0.703


==> pgfplot/data/mac/8bit/rl_pareto_output.csv <==
Cell Area,Critical Path Slack
366.548,1.4087
369.474,1.3903
370.538,1.3782
373.996,1.3594
382.774,1.0792
403.788,1.0458
436.506,1.0384
447.944,1.0196
485.45,0.9413
503.006,0.872
643.986,0.8564
652.232,0.8429


==> pgfplot/data/mul/16bit/GOMIL_pareto_output.csv <==
Cell Area,Critical Path Slack
1669.15,1.698
1706.656,1.6065
1764.644,1.4755
1801.086,1.3595
1814.386,1.2835
1955.366,1.2195
2065.756,1.2028
2068.948,1.2005
2113.902,1.1529
2122.148,1.148
2128.532,1.1479
2145.556,1.138
2150.344,1.1373
2157.792,1.1361
2158.058,1.1361
2158.058,1.1361
2158.058,1.1361
2158.058,1.1361
2184.924,1.1307
2184.924,1.1307
2185.722,1.1307


==> pgfplot/data/mul/16bit/dw_pareto_output.csv <==
Cell Area,Critical Path Slack
1299.144,1.7716
1312.71,1.6192
1346.492,1.2152
1408.204,1.1771
1408.736,1.0991
1441.986,1.0674
1449.7,1.0642
1449.7,1.0642
1456.084,1.0448
1457.148,1.0448
1461.138,1.0444
1463.798,1.0412
1464.064,1.0368
1469.916,1.0325
1469.916,1.0325
1470.98,1.0325
1470.98,1.0325
1470.98,1.0325
1470.98,1.0325
1470.98,1.0325
1470.98,1.0325
1470.98,1.0325
1470.98,1.0325
1470.98,1.0325
1491.196,1.0283
1494.388,1.0267
1530.032,1.0157


==> pgfplot/data/mul/16bit/ours_pareto_output.csv <==
Cell Area,Critical Path Slack
1203.65,1.5159
1215.088,1.5152
1239.826,1.4183
1260.308,1.3314
1276.268,1.3196
1283.716,1.2989
1307.39,1.211
1324.68,1.179
1349.684,1.1783
1355.802,1.1599
1368.304,1.1388
1377.082,1.0991
1393.042,0.9996
1433.474,0.9957
1452.626,0.9811
1462.734,0.9795
1463,0.9502
1506.624,0.9175
1551.578,0.9116
1574.986,0.9067
1578.71,0.9027
1583.232,0.9025
1602.118,0.9014


==> pgfplot/data/mul/16bit/rl_nu_pareto_output.csv <==
Cell Area,Critical Path Slack
1533.49,1.4569
1580.306,1.4346
1619.142,1.42
1651.86,1.3996
1719.69,1.3599
1740.438,1.3399
1769.964,1.2798
1773.954,1.1995
1779.008,1.1797
1798.958,1.1397
1814.386,1.1222
1867.32,1.0996
1896.314,1.092
1925.308,1.062
1927.702,1.062
1978.508,1.0381
1997.394,1.0269


==> pgfplot/data/mul/16bit/rl_pareto_output.csv <==
Cell Area,Critical Path Slack
1743.896,1.8393
1744.428,1.8194
1765.974,1.7992
1785.392,1.7394
1821.036,1.7
1822.632,1.6997
1841.518,1.659
1842.316,1.6196
1850.562,1.6173
1870.246,1.5946
1876.364,1.5595
1876.63,1.53
1883.014,1.5183
1904.028,1.4581
1908.816,1.3567
1914.668,1.2241
1929.298,1.2195
1960.154,1.1994
1976.646,1.1768
1984.36,1.1308
1984.626,1.1154
2030.112,1.1093
2040.22,1.0941
2056.446,1.0841
2073.204,1.0795
2074.002,1.0731


==> pgfplot/data/mul/32bit/dw_new_pareto_output.csv <==
Cell Area,Critical Path Slack
5329.31,1.8884
5384.372,1.8498
5442.094,1.7996
5470.556,1.6473
5491.57,1.5996
5580.148,1.5499
5589.724,1.4999
5645.85,1.4503
5693.996,1.4184


==> pgfplot/data/mul/32bit/gomil_pareto_output.csv <==
Cell Area,Critical Path Slack
6837.53,1.9874
6838.86,1.9761
6892.592,1.9572
6897.646,1.9384
6973.988,1.8385
7166.838,1.8153
7167.636,1.7561
7230.412,1.74
7237.86,1.7195
7261.268,1.6999
7312.606,1.6408
7374.052,1.6408
7385.49,1.62
7388.416,1.6002
7420.07,1.5914
7423.794,1.5799
7435.764,1.5799
7755.762,1.5486
7821.198,1.5257
7828.114,1.5225
7849.66,1.522
7908.446,1.4801
8110.34,1.4661
8223.656,1.434
8336.44,1.4209
8372.35,1.4209


==> pgfplot/data/mul/32bit/ours_new_pareto_output.csv <==
Cell Area,Critical Path Slack
4983.776,1.8181
5054.532,1.7396
5198.97,1.7375
5199.236,1.7194
5200.034,1.6588
5201.63,1.638
5204.556,1.5971
5211.738,1.5581
5221.314,1.5343
5223.708,1.5152
5372.402,1.4624
5388.096,1.449
5400.864,1.3988
6498.114,1.3921
6528.438,1.3888
6530.566,1.3832
6566.21,1.3727


==> pgfplot/data/mul/32bit/rl_new_pareto_output.csv <==
Cell Area,Critical Path Slack
7640.052,1.9565
7712.936,1.8399
7716.66,1.6996
7722.512,1.6389
7766.668,1.5671
7849.394,1.5295
8074.962,1.5042
8087.198,1.5023
8177.372,1.5003


==> pgfplot/data/mul/32bit/rl_nu_pareto_output.csv <==
Cell Area,Critical Path Slack
7174.02,1.9935
7355.166,1.8765
7604.142,1.6972
7656.81,1.5484
7773.052,1.5343
7835.828,1.5228
7850.99,1.4919
7854.98,1.4775
8141.728,1.4733
8147.58,1.4691
8214.08,1.4586
8217.538,1.4465


==> pgfplot/data/mul/8bit/dw_pareto_output.csv <==
Cell Area,Critical Path Slack
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
285.418,1.3828
294.728,1.3781
299.516,1.3582
301.112,1.3031
305.368,1.2475
309.358,1.2288
314.678,1.1973
314.944,1.1647
314.944,1.1647
323.722,0.8723
332.766,0.8358
337.82,0.8199
346.332,0.7967
352.716,0.7766
360.696,0.7588
360.962,0.7173
383.306,0.7027
384.104,0.7011
387.828,0.6981
387.828,0.6981
387.828,0.6981
387.828,0.6981
387.828,0.6981
387.828,0.6981
387.828,0.6981
387.828,0.6981
387.828,0.6981
387.828,0.6981
387.828,0.6981
387.828,0.6981
387.828,0.6981
387.828,0.6981
387.828,0.6981
387.828,0.6981
387.828,0.6981
389.956,0.6981
411.502,0.6866


==> pgfplot/data/mul/8bit/gomil_pareto_output.csv <==
Cell Area,Critical Path Slack
285.95,1.3576
288.61,1.3343
298.186,1.3106
299.782,1.2962
302.442,1.2572
310.954,1.1174
313.348,1.098
329.574,0.8874
359.632,0.8366
447.944,0.8311
460.446,0.8295
467.362,0.825
469.756,0.8169
470.288,0.8064
498.218,0.7744
529.606,0.7668
543.172,0.7451
549.29,0.7321
554.61,0.7024


==> pgfplot/data/mul/8bit/ours_pareto_output.csv <==
Cell Area,Critical Path Slack
242.858,1.2982
244.986,1.2982
244.986,1.2982
248.71,1.2656
261.744,1.1445
263.872,1.0995
275.842,1.0599
283.024,1.0186
289.94,0.9793
295.792,0.9598
315.21,0.9198
315.476,0.8389
331.702,0.7681
335.692,0.7185
362.026,0.699
370.804,0.696
383.04,0.6693
383.838,0.6448
428.26,0.6363
432.782,0.6278
451.668,0.6214
458.584,0.613
458.584,0.613
460.712,0.6127


==> pgfplot/data/mul/8bit/rl_nu_pareto_output.csv <==
Cell Area,Critical Path Slack
287.014,1.4971
288.876,1.4767
289.142,1.4556
290.206,1.394
294.728,1.3532
296.324,1.3066
296.59,1.2783
308.56,1.2764
311.752,1.2349
318.136,0.9729
324.786,0.9268
400.596,0.8801
409.64,0.8771
418.418,0.8564
421.876,0.8391
424.802,0.8275
429.058,0.795
432.516,0.7933
433.048,0.7851
434.378,0.773
440.496,0.7685
440.762,0.7664
520.562,0.7487


==> pgfplot/data/mul/8bit/rl_pareto_output.csv <==
Cell Area,Critical Path Slack
282.492,1.4845
284.088,1.4229
286.748,1.3947
287.812,1.3946
288.344,1.379
293.93,1.3514
295.26,1.3314
295.792,1.3193
300.846,1.2766
302.708,1.2573
307.23,1.1597
316.806,1.1399
320.53,1.1191
337.288,1.0399
342.076,1.0046
354.578,0.9797
369.74,0.9389
428.792,0.8654
431.718,0.8332
441.56,0.8332
447.412,0.8198
455.658,0.8133
459.914,0.8038
472.682,0.782
504.07,0.7813
505.666,0.7813
505.666,0.7813
505.666,0.7813
506.73,0.7672
512.316,0.7656
515.774,0.7596
515.774,0.7596
515.774,0.7596
536.522,0.744

